A comparison of Rosseland-mean opacities from OP and OPAL

Monochromatic opacities from the Opacity Project (OP) (Seaton et al.) have been augmented by hitherto missing inner-shell contributions (Badnell & Seaton). OP Rosseland-mean opacities are compared with results from OPAL (Iglesias & Rogers) for the elements H, He, C, O, S and Fe. Overall, there is good agreement between OP and OPAL Rosseland-mean opacities for the 6-elements, but there are some differences. In particular, recent work (Bahcall et al.) has shown that helioseismology measurements give a very accurate value for the depth of the solar convection zone and that solar models give agreement with that value only if opacities there are about 7% larger than OPAL values. For the 6-element mix, here, we obtain Rosseland-mean opacities to be larger than OPAL by 5%.

==> README.TXT <==
%auto-ignore
Submitted by: N. R. Badnell
To: MNRAS
Title: A comparison of Rosseland-mean opacities from OP and OPAL
Authors: M. J. Seaton and N. R. Badnell
Article: Regular
Status: New
Reference: 
Address: Department of Physics,
         University of Strathclyde,
         Glasgow, G4 0NG.
E-mail: badnell@phys.strath.ac.uk
Phone: 0141-553-4176
Fax: 0141-552-2891
Format: Latex 2e
File name: badnell.tex
No. of fig. files: 11   (fn.ps, n=1-11)

Note, the 1 line style file badnell.sty is required to be present
for the Latex "usepackage" to find.

